From Domain-Specific Languages to Memory-Optimized Accelerators for Fluid Dynamics

Many applications are increasingly requiring numerical simulations for solving complex problems. Most of these numerical algorithms are massively parallel and often implemented on parallel high-performance computers. However, classic CPU-based platforms suffers due to the demand for higher resolutions and the exponential growth of data. FPGAs offer a powerful and flexible alternative that can host accelerators to complement such platforms. Developing such application-specific accelerators is still challenging because it is hard to provide efficient code for hardware synthesis. In this paper, we study the challenges of porting a numerical simulation kernel onto FPGA. We propose an automated tool flow from a domain-specific language (DSL) to generate accelerators for computational fluid dynamics on FPGA. Our DSL-based flow simplifies the exploration of parameters and constraints such as on-chip memory usage. We also propose a decoupled optimization of memory and logic resources, which allows us to better use the limited FPGA resources. In our preliminary evaluation, this enabled doubling the number of parallel kernels, increasing the accelerator speedup versus ARM execution from 7 to 12 times.

==> figures/area.csv <==
shr,m,k,LUT,LUTper,FF,FFper,BRAM,BRAMper,DSP,DSPper 
,1,1,11318,4.91,9523,2.07,31,9.94,15,0.87
No,2,2,15929,6.91,12583,2.73,62,19.87,30,1.74
Sharing,4,4,25728,11.17,18663,4.05,124,39.74,60,3.47
,8,8,42679,18.52,30795,6.68,248,79.49,120,6.94
,1,1,11292,4.90,9533,2.07,18,5.77,15,0.87
,2,2,15572,6.76,12596,2.73,36,11.54,30,1.74
Sharing,4,4,24480,10.63,18663,4.05,72,23.08,60,3.47
,8,8,42141,18.29,30782,6.68,144,46.15,120,6.94
,16,16,77235,33.52,55053,11.95,288,92.31,240,13.89


==> figures/array_info.yaml <==
arrays:
- name: t0
  height: 1331
  width: 64
  interfaces: [ w, r ]
- name: t3
  height: 1331
  width: 64
  interfaces: [ w, r ]
- name: v
  height: 1331
  width: 64
  interfaces: [ w, r, r ]
- name: t
  height: 1331
  width: 64
  interfaces: [ w, r ]
- name: u
  height: 1331
  width: 64
  interfaces: [ w, r ]
- name: t2
  height: 1331
  width: 64
  interfaces: [ w, r ]
- name: D
  height: 1331
  width: 64
  interfaces: [ w, r ]
- name: t1
  height: 1331
  width: 64
  interfaces: [ w, r ]
- name: S
  height: 121
  width: 64
  interfaces: [ w, r ]
- name: r
  height: 1331
  width: 64
  interfaces: [ w ]


==> figures/cgraph.yaml <==
nodes: [ t0, t3, v, t, u, t2, D, t1, S, r ]
edges:
- compatibility: [r, t3]
  type: a
- compatibility: [t1, v]
  type: a
- compatibility: [t0, v]
  type: a
- compatibility: [t3, u]
  type: a
- compatibility: [u, v]
  type: a
- compatibility: [t, t1]
  type: a
- compatibility: [r, t1]
  type: a
- compatibility: [D, r]
  type: a
- compatibility: [t1, t3]
  type: a
- compatibility: [t, v]
  type: a
- compatibility: [r, t]
  type: a
- compatibility: [t, u]
  type: a
- compatibility: [r, u]
  type: a
- compatibility: [D, v]
  type: a
- compatibility: [r, v]
  type: a
- compatibility: [r, t0]
  type: a
- compatibility: [S, r]
  type: a
- compatibility: [r, t2]
  type: a
- compatibility: [t1, t2]
  type: b
- compatibility: [r, t3]
  type: b
- compatibility: [t1, v]
  type: b
- compatibility: [D, t1]
  type: b
- compatibility: [t0, v]
  type: b
- compatibility: [D, t3]
  type: b
- compatibility: [D, t2]
  type: b
- compatibility: [t0, t3]
  type: b
- compatibility: [t3, u]
  type: b
- compatibility: [u, v]
  type: b
- compatibility: [t, t1]
  type: b
- compatibility: [t, t2]
  type: b
- compatibility: [t0, u]
  type: b
- compatibility: [D, t0]
  type: b
- compatibility: [D, u]
  type: b
- compatibility: [r, t1]
  type: b
- compatibility: [t1, t3]
  type: b
- compatibility: [t, v]
  type: b
- compatibility: [t, u]
  type: b
- compatibility: [t3, v]
  type: b
- compatibility: [t2, u]
  type: b
- compatibility: [r, u]
  type: b
- compatibility: [D, v]
  type: b
- compatibility: [t0, t2]
  type: b
- compatibility: [D, S]
  type: b
- compatibility: [r, v]
  type: b
- compatibility: [r, t0]
  type: b
- compatibility: [S, r]
  type: b
- compatibility: [r, t2]
  type: b


==> figures/cpu.csv <==
impl,m,k,TX us,Kernel us,RX us,Total us,TX su,Kernel su,RX su,Total su,SW su
1,,,,6538.870,,6538.870,,,,1.459,1.000
2,,,,7232.919,,7232.919,,,,1.319,0.904
3,1,1,34.348,9381.481,129.184,9545.013,1.000,1.000,1.001,1.000,0.685
4,8,8,36.161,1180.142,129.015,1345.318,0.950,7.948,1.002,7.093,4.860
5,16,16,33.899,595.031,129.489,758.419,1.013,15.763,0.999,12.583,8.622


==> figures/noshrsu.csv <==
m,k,TX us,Kernel us,RX us,Total us,TX su,Kernel su,RX su,Total su
1,1,34.348,9381.481,129.184,9545.013,1.000,1.000,1.001,1.000
2,2,34.070,4698.939,127.014,4860.023,1.008,1.996,1.018,1.964
4,4,33.937,2359.718,127.061,2520.716,1.012,3.975,1.018,3.786
8,8,36.161,1180.142,129.015,1345.318,0.950,7.948,1.002,7.093

==> figures/results.csv <==
impl,m,k,IterCyc,TXCyc,KernelCyc,RXCyc,TXus,Kernelus,RXus,Totalus,TXsu,Kernelsu,RXsu,Totalsu,SWsu,LUT,FF,BRAM,DSP,LUTper,FFper,BRAMper,DSPper
Reference,SW,SW,50000,,32691081250,,,6538.870,,6538.870,,,,1.459,1.000,,,,,,,,
Ref No Shr,1,1,50000,171687356,43105710988,636091348,34.341,8622.004,127.231,8783.576,1.000,1.088,1.017,1.086,0.744,10627,9498,28,11,4.61,2.06,8.97,0.64
Ref Shr,1,1,50000,171717606,43109594693,645838257,34.347,8622.781,129.181,8786.308,1.000,1.088,1.001,1.086,0.744,10409,9498,10,11,4.52,2.06,3.21,0.64
Ref Shr,16,16,50000,169810810,2727317249,654979236,33.966,545.518,131.009,710.492,1.011,17.193,0.987,13.432,9.203,64501,54667,160,176,28.00,11.86,51.28,10.19
Base Shr,SW,SW,50000,,36160982212,,,7232.919,,7232.919,,,,1.319,0.904,,,,,,,,
Base Shr,1,1,50000,171727699,46891888779,646609549,34.349,9379.315,129.335,9542.999,1.000,1.000,1.000,1.000,0.685,11292,9533,18,15,4.90,2.07,5.77,0.87
Base Shr,2,1,50000,170329437,46903339569,635648984,34.069,9381.606,127.143,9542.817,1.008,1.000,1.017,1.000,0.685,14540,9625,36,15,6.31,2.09,11.54,0.87
Base Shr,2,2,50000,170342266,23493518988,645689692,34.072,4699.173,129.151,4862.396,1.008,1.996,1.001,1.963,1.345,15572,12596,36,30,6.76,2.73,11.54,1.74
Base Shr,4,1,50000,169670732,46915614748,645211882,33.938,9384.061,129.055,9547.054,1.012,0.999,1.002,1.000,0.685,18942,9726,72,15,8.22,2.11,23.08,0.87
Base Shr,4,2,50000,169670730,23519889412,644934979,33.938,4704.448,129.000,4867.386,1.012,1.994,1.003,1.961,1.343,22380,12724,72,30,9.71,2.76,23.08,1.74
Base Shr,4,4,50000,169671521,11798254792,644945356,33.938,2359.887,129.002,2522.826,1.012,3.974,1.003,3.783,2.592,24480,18663,72,60,10.63,4.05,23.08,3.47
Base Shr,8,1,50000,169335384,46885207165,644561910,33.870,9377.979,128.925,9540.774,1.014,1.000,1.003,1.000,0.685,29255,9951,144,15,12.70,2.16,46.15,0.87
Base Shr,8,2,50000,169335647,23474826416,645307255,33.871,4695.435,129.074,4858.379,1.014,1.998,1.002,1.964,1.346,31606,12885,144,30,13.72,2.80,46.15,1.74
Base Shr,8,4,50000,169931823,11765496609,634331003,33.990,2353.335,126.879,2514.203,1.011,3.986,1.019,3.796,2.601,37309,18915,144,60,16.19,4.10,46.15,3.47
Base Shr,8,8,50000,169921192,5926641072,635419857,33.988,1185.447,127.097,1346.531,1.011,7.912,1.018,7.087,4.856,42141,30782,144,120,18.29,6.68,46.15,6.94
Base Shr,16,1,50000,169167271,46883567635,634931653,33.837,9377.651,126.999,9538.487,1.015,1.000,1.018,1.000,0.686,48094,10265,288,15,20.87,2.23,92.31,0.87
Base Shr,16,2,50000,169166310,23466957784,635101673,33.837,4693.861,127.033,4854.730,1.015,1.998,1.018,1.966,1.347,53345,13421,288,30,23.15,2.91,92.31,1.74
Base Shr,16,4,50000,169500772,11749458488,648840573,33.904,2350.127,129.781,2513.811,1.013,3.991,0.997,3.796,2.601,57727,19300,288,60,25.06,4.19,92.31,3.47
Base Shr,16,8,50000,170409532,5894387718,656108729,34.085,1178.995,131.235,1344.316,1.008,7.955,0.986,7.099,4.864,68712,31257,288,120,29.82,6.78,92.31,6.94
Base Shr,16,16,50000,169479950,2974855699,647382081,33.899,595.031,129.489,758.419,1.013,15.763,0.999,12.583,8.622,77235,55053,288,240,33.52,11.95,92.31,13.89
Base No Shr,1,1,50000,171722463,46902717632,645855557,34.348,9381.481,129.184,9545.013,1.000,1.000,1.001,1.000,0.685,11318,9523,31,15,4.91,2.07,9.94,0.87
Base No Shr,2,2,50000,170333368,23492346744,635008571,34.070,4698.939,127.014,4860.023,1.008,1.996,1.018,1.964,1.345,15929,12583,62,30,6.91,2.73,19.87,1.74
Base No Shr,4,4,50000,169666573,11797412935,635242071,33.937,2359.718,127.061,2520.716,1.012,3.975,1.018,3.786,2.594,25728,18663,124,60,11.17,4.05,39.74,3.47
Base No Shr,8,8,50000,180787084,5900119659,645010714,36.161,1180.142,129.015,1345.318,0.950,7.948,1.002,7.093,4.860,42679,30795,248,120,18.52,6.68,79.49,6.94


==> figures/shrsu.csv <==
m,k,TX us,Kernel us,RX us,Total us,TX su,Kernel su,RX su,Total su,SW su
1,1,34.349,9379.315,129.335,9542.999,1.000,1.000,1.000,1.000,0.685
2,2,34.072,4699.173,129.151,4862.396,1.008,1.996,1.001,1.963,1.345
4,4,33.938,2359.887,129.002,2522.826,1.012,3.974,1.003,3.783,2.592
8,8,33.988,1185.447,127.097,1346.531,1.011,7.912,1.018,7.087,4.856
16,16,33.899,595.031,129.489,758.419,1.013,15.763,0.999,12.583,8.622
